On the accretion of a new group of galaxies onto Virgo: III. The stellar population radial gradients of dEs

Using MUSE data, we investigate the radial gradients of stellar population properties (namely age, [M/H], and the abundance ratio of $\alpha$ elements [$\alpha$/Fe]) for a sample of nine dwarf early-type (dE) galaxies with log(M$_{\star}$/M$_{\odot}$) $\sim$ 9.0 and an infall time onto the Virgo cluster of 2-3Gyr ago. We followed a similar approach as in Bidaran et al. (2022) to derive their stellar population properties and star formation histories (SFHs) through fitting observed spectral indices and full spectral fitting, respectively. We find that these nine dE galaxies have truncated [Mg/Fe]vs.[Fe/H] profiles than equally-massive Virgo dE galaxies with longer past infall times. Short profiles of three dE galaxies are the result of their intense star formation which has been quenched long before their accretion onto the Virgo cluster, possibly as a result of their group environment. In the remaining six dE galaxies, profiles mainly trace a recent episode of star burst within 0.4R$_{\rm e}$ which results in higher light-weighted [$\alpha$/Fe] values. The latter SFH peak can be due to ram pressure exerted by the Virgo cluster at the time of the accretion of the dE galaxies. Also, we show that younger, more metal-rich and less $\alpha$-enhanced stellar populations dominate their inner regions (i.e., < 0.4R$_{\rm e}$) resulting in mainly flat $\nabla_{\rm age}$, negative $\nabla_{\rm [M/H]}$ and positive $\nabla_{\rm [\alpha/Fe]}$. We find that with increasing log($\sigma_{\rm Re}$) of dE galaxies, $\nabla_{\rm age}$ and $\nabla_{\rm [\alpha/Fe]}$ flatten, and the latter correlation persists even after including early-type galaxies up to log($\sigma_{\rm Re}$ $\sim$ 2.5), possibly due to the more extended star formation activity in the inner regions of dEs, as opposed to more massive early-type galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
